Bursty star formation and galaxy-galaxy interactions in low-mass galaxies 1 Gyr after the Big Bang

We use CANUCS JWST/NIRCam imaging of galaxies behind the gravitationally-lensing cluster MACS J0417.5-1154 to investigate star formation burstiness in low-mass ($M_\star\sim10^8\ M_\odot$) galaxies at $z\sim4.7-6.5$. Our sample of 123 galaxies is selected using the Lyman break selection and photometric emission-line excess methods. Sixty per cent of the 123 galaxies in this sample have H$\alpha$-to-UV flux ratios that deviate significantly from the range of $\eta_{1500}$ values consistent with smooth and steady star formation histories. This large fraction indicates that the majority of low-mass galaxies is experiencing bursty star formation histories at high redshift. We also searched for interacting galaxies in our sample and found that they are remarkably common ($\sim40$ per cent of the sample). Compared to non-interacting galaxies, interacting galaxies are more likely to have very low H$\alpha$-to-UV ratios, suggesting that galaxy-galaxy interactions enhance star formation burstiness and enable faster quenching (with timescales of $\lesssim100$ Myr) that follows the rapid rise of star formation activity. Given the high frequency of galaxy-galaxy interactions and the rapid SFR fluctuations they appear to cause, we conclude that galaxy-galaxy interactions could be a leading cause of bursty star formation in low-mass, high-$z$ galaxies. They could thus play a significant role in the evolution of the galaxy population at early cosmological times.

==> LEGACY/legacy.txt <==
% This folder holds old versions of the mnras style files.
%
% Newer versions are not backwards compatible and have been renamed. These old
% copies are therefore provided as a courtesy, so old documents can continue to
% be compiled.
%
% This approach was discussed with, and approved by, the TeX Users Group.
